Readie: Low-Latency Code Sandboxes for AI Agents

From quantitative research to personal assistance, AI agents act by iteratively generating and executing code. To decouple the agent harness from code execution, many agents offload execution to dedicated systems called code sandboxes. However, existing code sandboxes suffer from slow startup. Whether they rely on custom snapshots or a single fat image, the root cause is the same: it is hard to build a compact, pre-warmed snapshot that can be shared across diverse agent-generated code while covering nearly all the artifacts (e.g., packages, datasets) it requires. In this work, we propose learned startup snapshots for low-latency code sandboxes. Our insight is that while it is hard for a single snapshot to be both compact and cover most workloads, a set of snapshots can achieve both. Each snapshot is small, initializes quickly, and covers a fraction of agent-generated code; together, the set covers most of it. We learn this set from a large training workload by formulating snapshot construction as an optimization problem and solving it with an approximation algorithm. Planned on 15K public and LLM-synthesized scripts, our system, Readie, reduces startup latency by 3-22$\times$ and end-to-end runtime by 1.3-3.3$\times$ compared to existing approaches at the same storage budget.

==> figures/agents_max_new_packages.dat <==
# 6833 sessions; generated by experiments/new_packages_per_turn/export_tex.py. Do not edit.
turn label most turns
1 \textnormal{1} 10 6833
2 \textnormal{2} 5 6772
3 \textnormal{3} 4 6482
4 \textnormal{4} 4 4752
5 \textnormal{5} 4 3412
6 \textnormal{6} 2 2319
7 \textnormal{7} 2 1504
8 \textnormal{8} 2 778
9 \textnormal{9} 2 294
10 \textnormal{10} 0 96
11 \textnormal{11} 0 54
12 \textnormal{12+} 1 198


==> figures/agents_runtime.dat <==
# tasks ok on both stacks; totals in hours; generated by experiments/agents/eval/export_tex.py. Do not edit.
benchmark label n own_init readie_init own_e2e readie_e2e
dacode DA-Code 419 0.5014 0.0537 2.3328 1.9241
dsbench DSBench 408 0.3348 0.0568 1.6603 1.3969
infiagent InfiAgent 257 0.3981 0.0247 0.4047 0.0307


==> figures/agents_trajectories.dat <==
# cpu:agent_notebook[56], cpu:agent_notebook[2182], cpu:agent_notebook[381], cpu:agent_notebook[1432], cpu:agent_notebook[1486], cpu:agent_notebook[1612], cpu:agent_fix[2907], dsbench[1], dsbench[2], dacode[322]; generated by experiments/new_packages_per_turn/export_trajectories.py. Do not edit.
turn s0 s1 s2 s3 s4 s5 s6 s7 s8 s9 mean
1 6 7 6 5 3 3 3 0 0 0 4
2 3 2 2 2 2 2 2 5 2 2 3
3 0 0 1 1 0 0 0 0 3 2 1
4 0 0 0 1 0 0 0 0 0 0 1
5 0 0 0 0 2 1 0 0 0 0 1
6 0 0 0 0 0 0 0 0 0 0 0
7 0 0 0 0 0 0 0 0 0 0 0
8 0 0 0 0 0 0 0 0 0 0 0


==> figures/alpha_restores.dat <==
size_mb median_s min_s max_s
0.00 0.2320 0.2161 0.2512
15.49 0.2727 0.2588 0.4065
32.26 0.4020 0.3808 0.4399
48.49 0.3830 0.3675 0.4626
65.60 0.4737 0.4341 0.5991
80.22 0.6268 0.6022 0.7379
96.65 0.6666 0.6405 0.6740
112.81 0.7506 0.7376 0.7795
128.84 0.7672 0.7261 0.7752
145.76 0.8231 0.7758 0.9071
160.92 0.9117 0.8642 0.9915
177.05 0.8888 0.8563 1.0817
192.89 0.6732 0.6471 0.7096
208.27 0.8790 0.8637 0.9327
225.23 1.0575 1.0306 1.2241
240.67 1.1482 1.1322 1.3313
257.17 1.0776 1.0472 1.1128
273.85 1.2890 1.2429 1.4421
290.68 1.1156 1.1067 1.1965
303.11 1.3054 1.2693 1.3413
321.33 1.2777 1.2377 1.2940
339.69 1.3986 1.3836 1.5205
355.87 1.5525 1.5095 1.6021
372.90 1.4836 1.4432 1.5993
386.71 1.6084 1.5311 1.6578
402.81 1.4942 1.4405 1.5232
418.41 1.7397 1.6543 2.4208
435.51 1.6193 1.6039 2.1869
458.07 1.6497 1.6373 1.7698
466.99 1.8370 1.8000 1.9828
480.03 1.7017 1.6789 1.7448
481.83 1.8699 1.8202 1.9894
483.47 1.8535 1.8204 1.9561
484.36 1.9123 1.8726 1.9922
489.34 1.8663 1.8427 1.9647
489.88 1.8801 1.8300 1.9453
493.40 1.8563 1.8200 1.9527
571.40 1.9444 1.9071 1.9559
600.65 2.2031 2.1798 2.2545
600.65 2.2418 2.2230 2.3442
600.65 2.2897 2.2377 2.3341
602.87 2.2580 2.2354 2.3466
610.25 2.2729 2.2322 2.2953
612.82 2.2592 2.1672 2.3015
658.34 2.0641 2.0222 2.2432
672.44 2.3607 2.2612 2.3985
724.70 1.8519 1.8248 1.9448
785.58 2.9107 2.8869 3.0346
785.58 2.9336 2.8803 2.9607
788.40 2.9443 2.9356 3.0087


==> figures/domain_residual.dat <==
# test split, alpha 0.007, break at 1000 s; generated by experiments/analysis/export_tex.py. Do not edit.
y cold readie cost cold_s readie_s
0 0.5665 0.0791 0.0665 3189 158
1 0.5612 0.0687 0.0601 3014 137
2 0.6060 0.1264 0.1156 4490 253
3 0.6442 0.1536 0.1361 5746 307
4 0.7089 0.1948 0.1836 7875 390
5 0.6803 0.1595 0.1404 6937 319
6 0.7188 0.1951 0.1767 8201 390
7 0.8776 0.3213 0.2921 13430 643


==> figures/hist_agent_e2e.dat <==
# 832 requests ok on every stack; percent of requests per log-spaced bin; generated by experiments/methods/export_tex.py. Do not edit.
edge nockpt fat prmin bounded
0.355 0.0000 0.0000 0.7212 2.1635
0.43522 0.0000 0.0000 2.4038 4.5673
0.53357 0.0000 0.0000 0.9615 6.1298
0.65415 0.0000 0.0000 1.3221 4.6875
0.80198 0.0000 0.6010 3.6058 11.1779
0.98321 0.0000 0.6010 4.0865 11.6587
1.2054 0.0000 2.4038 4.9279 8.2933
1.4778 0.0000 2.8846 5.4087 8.8942
1.8117 0.0000 5.2885 6.0096 6.8510
2.2212 0.0000 9.3750 9.1346 6.8510
2.7231 0.7212 9.3750 12.2596 3.0048
3.3384 0.7212 13.1010 12.9808 3.3654
4.0929 0.1202 10.9375 6.6106 4.9279
5.0178 4.3269 8.8942 4.9279 3.2452
6.1517 3.0048 4.6875 3.0048 2.4038
7.5418 2.4038 4.2067 2.1635 1.8029
9.2462 10.2163 1.8029 1.8029 1.8029
11.336 11.8990 1.8029 3.1250 1.9231
13.897 23.9183 1.6827 5.0481 1.3221
17.038 14.7837 2.6442 2.7644 0.9615
20.888 5.8894 5.8894 1.6827 0.3606
25.608 3.6058 3.7260 1.5625 0.6010
31.395 1.5625 1.9231 0.8413 1.0817
38.49 1.8029 1.9231 0.8413 0.9615
47.188 3.4856 1.0817 0.9615 0.1202
57.851 4.8077 0.8413 0.2404 0.2404
70.924 3.2452 0.2404 0.0000 0.1202
86.952 0.9615 0.9615 0.3606 0.2404
106.6 0.9615 1.0817 0.0000 0.0000
130.69 0.2404 0.7212 0.0000 0.0000
160.22 0.4808 0.3606 0.0000 0.1202
196.43 0.0000 0.4808 0.1202 0.1202
240.82 0.3606 0.0000 0.1202 0.0000
295.24 0.1202 0.1202 0.0000 0.0000
361.96 0.1202 0.2404 0.0000 0.0000
443.76 0.2404 0.1202 0.0000 0.0000
544.04 0 0 0 0


==> figures/hist_agent_init.dat <==
# 832 requests ok on every stack; percent of requests per log-spaced bin; generated by experiments/methods/export_tex.py. Do not edit.
edge nockpt fat prmin bounded
0.234 0.0000 0.0000 0.0000 0.1202
0.27682 0.0000 0.0000 0.7212 0.3606
0.32747 0.0000 0.0000 1.9231 6.3702
0.3874 0.0000 0.0000 8.2933 12.0192
0.45828 0.0000 0.0000 9.0144 7.0913
0.54215 0.0000 0.0000 2.1635 22.4760
0.64135 0.0000 0.2404 1.0817 17.4279
0.75871 0.0000 0.3606 1.0817 12.1394
0.89754 0.0000 0.6010 0.7212 6.3702
1.0618 0.0000 3.8462 3.0048 3.0048
1.2561 0.0000 1.5625 2.0433 1.6827
1.4859 0.0000 2.2837 1.3221 0.2404
1.7578 0.0000 2.0433 2.8846 0.9615
2.0795 0.0000 11.6587 12.8606 0.6010
2.46 0.1202 9.6154 17.1875 0.3606
2.9101 0.7212 15.8654 13.1010 0.9615
3.4427 0.7212 17.0673 6.0096 0.4808
4.0726 0.3606 5.5288 4.2067 0.4808
4.8179 3.6058 5.2885 2.5240 0.8413
5.6995 2.7644 2.2837 1.2019 0.7212
6.7424 1.4423 2.1635 2.0433 1.0817
7.9762 2.4038 1.2019 1.0817 0.7212
9.4357 10.5769 2.0433 1.3221 0.6010
11.162 11.8990 6.0096 0.6010 0.2404
13.205 24.8798 3.8462 0.2404 0.2404
15.621 14.9038 1.6827 0.3606 0.2404
18.48 7.2115 1.2019 0.1202 0.0000
21.861 3.6058 0.7212 0.4808 0.3606
25.862 0.3606 0.3606 0.1202 0.2404
30.594 0.3606 0.6010 0.4808 0.4808
36.192 0.6010 0.9615 0.7212 0.7212
42.815 3.6058 0.7212 0.4808 0.3606
50.649 5.8894 0.2404 0.4808 0.0000
59.918 2.6442 0.0000 0.1202 0.0000
70.882 0.8413 0.0000 0.0000 0.0000
83.852 0.4808 0.0000 0.0000 0.0000
99.196 0 0 0 0


==> figures/hist_test_e2e.dat <==
# 1535 requests ok on every stack; percent of requests per log-spaced bin; generated by experiments/methods/export_tex.py. Do not edit.
edge nockpt fat prmin bounded
0.233 0.0000 0.0000 0.0651 0.6515
0.28985 0.0651 0.0651 0.6515 0.4560
0.36057 0.3257 0.5212 1.4984 2.9316
0.44854 0.3257 0.1954 1.3029 5.3420
0.55797 0.1954 0.3909 1.4984 6.4495
0.69411 0.0000 0.3257 1.2378 8.2736
0.86346 0.0000 0.6515 1.8241 8.5342
1.0741 0.0651 2.6710 3.2573 7.9479
1.3362 0.0651 2.2801 5.0814 6.7752
1.6622 0.0651 3.5831 5.0163 9.1857
2.0677 0.3909 8.0782 13.7459 8.6645
2.5722 0.1954 9.3811 13.0945 6.3844
3.1998 0.8469 9.9674 12.5733 5.0163
3.9805 0.8469 14.5928 9.2508 7.2313
4.9517 6.2541 14.9837 6.9707 3.0619
6.1598 2.2150 8.2736 4.1042 1.7590
7.6627 6.0586 3.8436 2.0847 1.6287
9.5323 13.1596 2.7362 1.6287 1.8893
11.858 13.6156 2.0847 2.9967 1.2378
14.751 26.9707 1.1075 5.0163 1.1075
18.35 7.4919 1.8241 1.3681 0.7166
22.827 3.2573 5.6678 1.6287 0.9772
28.397 1.8893 2.5407 0.6515 0.5212
35.325 1.8893 1.1075 0.7166 0.7166
43.944 6.1238 0.3909 0.4560 0.5863
54.665 3.8436 0.5863 0.3909 0.1954
68.002 1.1075 0.5863 0.5212 0.3909
84.594 0.7818 0.3257 0.0651 0.1954
105.23 0.7818 0.2606 0.2606 0.2606
130.91 0.3909 0.2606 0.3257 0.2606
162.85 0.1954 0.2606 0.0651 0.0651
202.58 0.2606 0.1954 0.3909 0.3257
252.01 0.0651 0.0651 0.0651 0.0000
313.49 0.1303 0.0000 0.0000 0.0651
389.98 0.0000 0.1303 0.0651 0.0651
485.12 0.1303 0.0651 0.1303 0.1303
603.49 0 0 0 0


==> figures/hist_test_init.dat <==
# 1535 requests ok on every stack; percent of requests per log-spaced bin; generated by experiments/methods/export_tex.py. Do not edit.
edge nockpt fat prmin bounded
0.222 0.0000 0.0000 0.1954 0.9121
0.26106 0.0000 0.0000 0.0000 0.1303
0.30699 0.0651 0.2606 3.6482 8.2736
0.361 0.3909 0.3257 0.1954 0.4560
0.42451 0.5212 0.3909 6.5798 11.5309
0.4992 0.0651 0.5212 7.4919 26.9055
0.58703 0.0651 0.1954 2.4756 16.0261
0.69031 0.0000 0.6515 1.3029 11.9870
0.81176 0.0000 0.1954 0.9772 8.9902
0.95458 0.0000 1.6938 0.7166 5.8632
1.1225 0.0000 4.0391 4.2345 2.4104
1.32 0.0651 2.2150 1.9544 1.3681
1.5523 0.0000 1.6287 1.1075 1.3029
1.8254 0.2606 2.3453 7.8827 1.1075
2.1465 0.5212 9.1857 14.3322 0.5863
2.5241 0.1954 11.3355 21.6287 0.3909
2.9682 0.7166 6.5798 13.1596 0.3257
3.4905 0.2606 27.8827 4.8860 0.2606
4.1046 1.4332 9.2508 2.5407 0.3909
4.8267 4.5603 2.9316 2.8013 0.3257
5.6759 2.4104 3.3225 1.4332 0.2606
6.6745 1.7590 2.2150 0.3909 0.1303
7.8488 5.1466 1.3681 0.0651 0.0000
9.2297 9.9023 0.1303 0.0000 0.0000
10.854 10.0326 1.4984 0.0000 0.0000
12.763 25.2117 4.3648 0.0000 0.0000
15.009 16.2866 3.9088 0.0000 0.0000
17.649 3.8436 0.7166 0.0000 0.0000
20.754 1.6287 0.0000 0.0000 0.0651
24.406 0.8469 0.2606 0.0000 0.0000
28.7 0.7166 0.5212 0.0000 0.0000
33.749 1.2378 0.0000 0.0000 0.0000
39.687 5.2117 0.0651 0.0000 0.0000
46.669 4.8208 0.0000 0.0000 0.0000
54.88 1.4984 0.0000 0.0000 0.0000
64.535 0.3257 0.0000 0.0000 0.0000
75.89 0 0 0 0


==> figures/planner_storage_planning.dat <==
# 15299 requests (cpu); total hours; generated by experiments/algorithm/export_tex.py. Do not edit.
gb greedy toptime kmedoids jaccardagglomerative gap
1 23.5994 26.7717 22.6851 31.6236 4.03
2 12.1103 26.6084 11.4634 21.6311 5.64
4 8.0029 19.5921 7.8869 14.6470 1.47
6 6.8310 25.2131 6.4028 11.2445 6.69
8 6.0474 12.3277 5.6514 10.7149 7.01
10 5.4981 12.2077 5.3044 10.0416 3.65
12 5.2914 19.1534 5.1242 9.4994 3.26
16 4.9221 15.5676 4.7855 9.2901 2.85
20 4.7372 13.4424 4.6222 8.2629 2.49


==> figures/planner_storage_validation.dat <==
# 1821 requests (cpu_val); total hours; generated by experiments/algorithm/export_tex.py. Do not edit.
gb greedy toptime kmedoids jaccardagglomerative gap
1 3.0167 3.4496 3.1988 4.2075 -5.69
2 1.6130 3.4258 1.5703 2.7837 2.71
4 1.0470 2.5185 1.0858 1.9310 -3.57
6 0.9072 3.1003 0.8353 1.5425 8.60
8 0.8047 1.5840 0.7593 1.4546 5.97
10 0.7384 1.5642 0.6997 1.3708 5.54
12 0.7036 2.3358 0.6805 1.2919 3.40
16 0.6490 1.9446 0.6201 1.2629 4.67
20 0.6247 1.7096 0.6105 1.1064 2.33


==> figures/planner_time.dat <==
# planning seconds against training points; generated by experiments/algorithm/export_tex.py. Do not edit.
points greedy toptime kmedoids jaccardagglomerative
100 1.18 1.18 1.19 1.21
200 2.74 1.82 3.23 2.13
500 3.99 3.72 4.88 6.60
1000 8.57 4.83 10.43 18.78
2000 16.00 8.13 21.56 32.71
5000 42.97 22.75 65.43 101.48
7500 62.57 40.00 119.84 151.92
10000 87.50 52.16 157.68 200.28
12000 99.51 52.49 241.38 248.57
15000 138.51 66.40 298.65 294.96


==> figures/workload_clusters.dat <==
# 382 package sets of the three clusters with >= 3 requests, by the checkpoint that serves them; generated by experiments/workload_clusters/export_tex.py. Do not edit.
x y class size
3.793 4.966 0 5.21
5.302 0.496 0 4.32
5.038 4.176 0 3.51
4.123 0.518 0 2.74
2.457 5.934 0 2.69
1.964 4.123 0 2.57
9.217 4.488 1 2.35
3.797 6.355 0 2.33
5.358 1.231 0 2.29
6.459 1.941 0 2.21
6.268 3.488 0 2.05
5.850 4.417 0 2.02
1.953 1.936 0 2.01
2.682 3.085 0 1.97
9.000 5.990 0 1.92
3.561 1.432 0 1.90
6.886 5.652 0 1.90
5.725 3.727 0 1.88
4.354 7.066 0 1.85
4.480 9.511 2 1.84
2.684 6.579 0 1.84
7.109 5.830 0 1.82
8.050 5.683 0 1.81
2.412 5.161 0 1.81
8.156 5.224 1 1.80
4.888 1.137 0 1.78
9.069 5.232 1 1.76
3.486 0.813 0 1.76
3.179 5.259 0 1.74
3.067 1.848 0 1.74
2.290 0.622 0 1.73
1.241 3.172 0 1.72
1.377 5.587 0 1.72
3.476 5.483 0 1.71
6.631 9.200 0 1.68
7.807 3.831 1 1.67
5.307 8.591 2 1.67
2.775 2.353 0 1.66
8.567 5.390 1 1.65
5.467 4.469 0 1.65
3.264 0.289 0 1.64
4.706 8.434 2 1.64
6.095 1.456 0 1.63
2.895 9.710 2 1.63
5.429 8.427 2 1.62
1.568 5.985 0 1.62
3.212 6.715 0 1.62
6.135 3.903 0 1.60
1.048 3.930 0 1.60
2.613 10.000 2 1.60
9.222 3.849 0 1.58
3.153 4.182 0 1.58
4.500 1.678 1 1.58
2.889 5.517 0 1.58
3.194 5.774 0 1.58
6.093 9.542 2 1.57
8.515 5.049 0 1.56
2.821 6.106 0 1.56
4.966 9.798 2 1.56
10.217 5.219 1 1.55
4.894 8.221 2 1.55
5.057 10.342 2 1.55
2.400 9.896 2 1.54
5.379 3.854 0 1.54
2.399 5.552 0 1.54
8.775 4.416 1 1.53
8.731 5.009 1 1.53
8.402 6.002 0 1.52
4.832 9.566 2 1.52
0.844 2.744 0 1.51
5.344 10.272 2 1.51
4.758 0.000 0 1.50
4.913 3.354 1 1.50
0.972 5.650 0 1.50
5.036 8.289 2 1.50
2.102 0.703 0 1.49
7.201 5.375 1 1.49
2.969 1.133 0 1.47
7.187 3.445 0 1.47
2.888 4.787 0 1.47
6.382 1.939 0 1.46
3.649 6.204 0 1.46
4.507 8.917 2 1.46
3.613 4.274 0 1.45
1.949 3.548 0 1.45
4.494 5.539 0 1.44
4.661 1.942 1 1.44
2.053 2.600 0 1.44
5.144 6.303 0 1.44
0.752 4.581 0 1.44
4.880 10.105 2 1.44
8.635 4.684 1 1.42
8.596 4.061 0 1.42
7.286 4.969 1 1.42
6.547 1.657 0 1.42
2.059 2.830 0 1.42
2.873 6.755 0 1.42
3.841 2.501 0 1.42
1.683 6.714 0 1.41
2.916 0.205 0 1.41
5.536 8.648 2 1.41
5.392 9.740 2 1.41
-0.260 3.627 0 1.41
-0.010 3.544 0 1.41
5.116 6.286 0 1.41
2.285 4.244 0 1.41
4.556 9.384 2 1.41
9.964 5.577 1 1.40
2.758 9.561 2 1.40
1.059 2.759 0 1.40
7.376 5.453 1 1.40
4.102 -0.005 0 1.40
3.860 3.988 1 1.40
0.447 3.371 0 1.40
2.313 1.796 0 1.40
4.954 8.611 2 1.40
6.422 8.929 0 1.38
1.565 2.183 0 1.38
4.013 7.717 0 1.38
5.498 2.303 0 1.38
5.029 2.537 1 1.38
8.370 5.539 1 1.37
8.302 4.283 0 1.37
0.372 2.911 0 1.37
2.274 2.936 0 1.37
1.291 4.093 0 1.37
5.408 1.437 0 1.37
5.860 4.548 0 1.37
5.462 0.685 2 1.37
4.526 0.888 0 1.37
6.081 0.628 0 1.37
9.198 5.458 1 1.35
9.542 5.679 1 1.35
9.007 5.847 0 1.35
3.898 5.635 0 1.35
5.904 3.820 0 1.35
5.383 5.956 0 1.35
3.707 7.106 0 1.35
2.088 4.717 0 1.35
4.246 3.803 1 1.35
4.584 3.423 1 1.35
3.549 1.600 0 1.35
5.990 0.581 0 1.35
1.334 6.431 0 1.33
9.615 4.745 1 1.33
8.692 5.632 1 1.33
9.872 5.862 0 1.33
5.585 9.973 2 1.33
0.888 3.830 0 1.33
4.147 1.701 1 1.33
0.435 4.040 0 1.33
1.774 3.094 0 1.33
6.031 4.241 0 1.33
2.172 4.031 1 1.33
3.442 3.230 1 1.33
4.905 2.637 1 1.33
1.867 6.559 0 1.31
8.259 5.805 0 1.31
9.349 3.717 2 1.31
2.575 -0.042 0 1.31
3.515 4.969 0 1.31
7.587 4.042 1 1.31
7.074 4.544 1 1.31
7.014 4.242 1 1.31
6.072 9.316 2 1.31
6.802 9.174 0 1.31
2.166 3.469 0 1.31
4.237 6.042 0 1.31
6.564 3.277 1 1.31
1.289 3.372 1 1.31
2.612 1.023 0 1.31
0.623 4.365 0 1.31
2.519 4.303 0 1.31
4.929 9.039 2 1.31
4.970 9.199 2 1.31
2.402 0.913 0 1.31
8.104 5.229 1 1.29
9.440 4.031 0 1.29
9.835 5.979 0 1.29
2.885 0.426 0 1.29
5.514 9.137 2 1.29
5.513 9.541 2 1.29
5.798 1.345 0 1.29
6.314 2.575 0 1.29
6.069 2.606 0 1.29
3.147 1.178 0 1.29
4.159 3.684 1 1.29
4.728 2.747 1 1.29
5.525 0.408 0 1.29
2.068 4.414 0 1.29
1.418 5.406 0 1.29
4.001 6.305 0 1.29
3.595 4.785 1 1.29
3.267 5.959 2 1.29
3.744 0.396 0 1.29
3.675 1.381 0 1.29
4.058 2.646 0 1.29
3.531 2.558 0 1.29
5.551 1.959 0 1.29
1.491 6.328 0 1.27
2.203 6.758 0 1.27
1.370 4.698 0 1.27
1.530 6.807 0 1.27
1.579 4.655 0 1.27
8.345 4.596 1 1.27
9.404 4.326 1 1.27
2.803 9.335 2 1.27
2.209 9.512 2 1.27
2.172 0.846 0 1.27
2.547 3.041 0 1.27
5.295 1.995 0 1.27
2.500 7.951 1 1.27
1.887 2.816 0 1.27
1.781 4.072 0 1.27
2.844 3.298 0 1.27
3.007 0.651 0 1.27
5.080 1.170 0 1.27
1.571 4.350 0 1.27
3.988 5.011 0 1.27
1.223 5.959 0 1.27
1.081 5.492 0 1.27
2.609 4.978 0 1.27
4.224 4.460 0 1.27
3.203 4.585 0 1.27
2.467 6.200 0 1.27
3.711 3.316 1 1.27
3.967 8.082 2 1.27
4.890 3.867 0 1.27
2.727 9.829 2 1.27
3.824 8.294 2 1.27
2.086 6.878 0 1.25
9.097 4.359 2 1.25
9.639 4.958 1 1.25
9.451 5.299 1 1.25
8.052 4.656 1 1.25
2.793 9.197 1 1.25
9.172 4.682 1 1.25
6.687 2.035 0 1.25
2.488 9.657 2 1.25
9.498 6.060 0 1.25
8.088 2.206 2 1.25
0.669 2.685 0 1.25
0.661 4.719 0 1.25
6.949 4.570 1 1.25
5.303 8.786 2 1.25
5.886 8.990 2 1.25
6.517 9.432 2 1.25
2.070 3.168 0 1.25
3.365 6.414 0 1.25
6.487 1.420 0 1.25
3.678 5.120 0 1.25
0.930 3.256 0 1.25
5.451 0.122 0 1.25
1.381 3.102 0 1.25
4.478 5.647 0 1.25
1.783 3.838 0 1.25
4.039 0.172 0 1.25
4.792 0.425 0 1.25
2.616 3.975 1 1.25
0.338 3.319 0 1.25
2.152 2.486 0 1.25
2.864 1.182 0 1.25
3.082 0.666 0 1.25
0.923 4.658 0 1.25
3.764 6.540 0 1.25
4.381 4.755 0 1.25
1.753 6.078 0 1.25
2.251 5.120 0 1.25
4.302 6.451 0 1.25
1.480 3.708 1 1.25
2.089 6.110 0 1.25
1.816 1.800 0 1.25
6.036 3.315 0 1.25
4.653 9.993 2 1.25
0.000 2.608 1 1.22
8.904 4.330 2 1.22
7.965 4.945 1 1.22
7.943 5.334 1 1.22
8.746 5.343 1 1.22
8.997 5.169 1 1.22
9.139 4.978 1 1.22
2.436 9.541 2 1.22
10.373 5.210 1 1.22
10.000 5.084 1 1.22
9.836 5.439 1 1.22
10.152 5.627 1 1.22
10.000 4.811 1 1.22
9.105 3.753 1 1.22
2.598 9.396 2 1.22
8.581 5.921 0 1.22
4.920 9.811 2 1.22
10.146 4.694 0 1.22
2.284 9.989 2 1.22
0.792 2.938 0 1.22
0.300 2.802 0 1.22
0.176 2.934 0 1.22
1.068 2.302 0 1.22
5.450 5.226 1 1.22
5.170 0.577 0 1.22
4.507 0.068 0 1.22
7.628 4.325 1 1.22
7.740 4.609 1 1.22
7.596 4.830 1 1.22
7.054 4.984 1 1.22
4.063 6.797 0 1.22
4.284 7.149 0 1.22
5.342 9.189 2 1.22
5.691 8.964 2 1.22
5.604 9.354 2 1.22
5.660 9.692 2 1.22
5.257 9.928 2 1.22
2.407 2.737 0 1.22
2.251 3.484 0 1.22
2.956 6.407 0 1.22
2.286 3.750 0 1.22
6.435 1.453 0 1.22
4.286 0.629 0 1.22
3.964 4.828 0 1.22
3.701 4.065 1 1.22
0.653 3.418 0 1.22
3.028 -0.176 0 1.22
0.889 4.374 0 1.22
4.934 5.292 0 1.22
3.443 1.217 0 1.22
4.488 0.427 0 1.22
6.853 3.307 1 1.22
4.648 3.252 1 1.22
4.356 1.888 1 1.22
4.164 0.955 1 1.22
0.022 3.950 0 1.22
0.329 3.799 0 1.22
0.133 4.170 0 1.22
-0.173 3.378 0 1.22
2.807 1.790 0 1.22
2.826 2.361 0 1.22
4.813 4.487 0 1.22
3.873 5.982 0 1.22
4.704 6.442 0 1.22
4.787 6.439 0 1.22
5.251 6.420 0 1.22
5.329 6.074 0 1.22
1.856 4.232 0 1.22
1.756 5.857 0 1.22
2.072 5.831 0 1.22
0.764 5.649 0 1.22
0.426 4.664 0 1.22
4.649 5.005 0 1.22
4.954 4.802 0 1.22
4.274 5.182 0 1.22
1.189 3.759 1 1.22
2.544 6.487 0 1.22
3.900 5.214 2 1.22
3.805 4.680 0 1.22
2.617 5.800 0 1.22
4.594 4.235 0 1.22
4.688 8.924 2 1.22
5.114 4.195 0 1.22
4.226 8.839 2 1.22
5.226 0.298 0 1.22
3.569 8.344 2 1.22
3.721 2.142 0 1.22
3.978 0.583 0 1.22
4.944 1.419 0 1.22
5.649 8.312 2 1.19
5.691 8.494 2 1.19
5.398 7.816 2 1.15
6.373 7.576 2 1.15
6.301 7.383 2 1.15
6.132 8.085 2 1.15
6.739 7.940 2 1.15
6.276 8.383 2 1.15
6.216 9.750 2 1.15
6.729 7.872 2 1.15
5.955 7.074 2 1.15
6.018 7.558 2 1.15
5.655 7.282 2 1.15
5.638 7.222 2 1.15
5.666 7.474 2 1.15
5.634 6.952 0 1.15
5.906 7.531 2 1.15
5.247 7.751 2 1.15
5.442 10.352 2 1.15

